Sign-Compute-Resolve for Random Access

We present an approach to random access that is based on three elements: physical-layer network coding, signature codes and tree splitting. Upon occurrence of a collision, physical-layer network coding enables the receiver to decode the sum of the information that was transmitted by the individual users. For each user this information consists of the data that the user wants to communicate as well as the user's signature. As long as no more than $K$ users collide, their identities can be recovered from the sum of their signatures. A splitting protocol is used to deal with the case that more than $K$ users collide. We measure the performance of the proposed method in terms of user resolution rate as well as overall throughput of the system. The results show that our approach significantly increases the performance of the system even compared to coded random access, where collisions are not wasted, but are reused in successive interference cancellation.

==> matlab_figures/Rtotal_inD.csv <==
10 0.45773 0.30142 0.17468 3.8488 3.3219
10.975 0.49433 0.3279 0.19073 3.8488 3.3219
12.045 0.53318 0.35644 0.20816 3.8488 3.3219
13.219 0.5743 0.38714 0.22707 3.8488 3.3219
14.508 0.61771 0.4201 0.24756 3.8488 3.3219
15.923 0.6634 0.45544 0.26973 3.8488 3.3219
17.475 0.71134 0.49325 0.29371 3.8488 3.3219
19.179 0.76148 0.5336 0.31959 3.8488 3.3219
21.049 0.81375 0.57659 0.34749 3.8488 3.3219
23.101 0.86803 0.62227 0.37752 3.8488 3.3219
25.354 0.92421 0.67067 0.40978 3.8488 3.3219
27.826 0.98212 0.72184 0.44439 3.8488 3.3219
30.539 1.0416 0.77577 0.48144 3.8488 3.3219
33.516 1.1024 0.83243 0.52102 3.8488 3.3219
36.784 1.1644 0.89178 0.5632 3.8488 3.3219
40.37 1.2272 0.95374 0.60806 3.8488 3.3219
44.306 1.2907 1.0182 0.65565 3.8488 3.3219
48.626 1.3545 1.085 0.70599 3.8488 3.3219
53.367 1.4184 1.154 0.75909 3.8488 3.3219
58.57 1.4821 1.225 0.81495 3.8488 3.3219
64.281 1.5454 1.2977 0.87351 3.8488 3.3219
70.548 1.6079 1.3719 0.93471 3.8488 3.3219
77.426 1.6695 1.4474 0.99845 3.8488 3.3219
84.975 1.7298 1.5237 1.0646 3.8488 3.3219
93.26 1.7887 1.6006 1.133 3.8488 3.3219
102.35 1.846 1.6778 1.2034 3.8488 3.3219
112.33 1.9014 1.7548 1.2757 3.8488 3.3219
123.28 1.955 1.8315 1.3496 3.8488 3.3219
135.3 2.0064 1.9074 1.4247 3.8488 3.3219
148.5 2.0558 1.9823 1.5009 3.8488 3.3219
162.98 2.1028 2.0559 1.5777 3.8488 3.3219
178.86 2.1477 2.1278 1.6549 3.8488 3.3219
196.3 2.1902 2.1978 1.7321 3.8488 3.3219
215.44 2.2305 2.2658 1.809 3.8488 3.3219
236.45 2.2685 2.3315 1.8853 3.8488 3.3219
259.5 2.3042 2.3948 1.9606 3.8488 3.3219
284.8 2.3378 2.4555 2.0347 3.8488 3.3219
312.57 2.3693 2.5136 2.1072 3.8488 3.3219
343.05 2.3987 2.569 2.178 3.8488 3.3219
376.49 2.4261 2.6216 2.2467 3.8488 3.3219
413.2 2.4517 2.6714 2.3132 3.8488 3.3219
453.49 2.4754 2.7185 2.3774 3.8488 3.3219
497.7 2.4975 2.7629 2.439 3.8488 3.3219
546.23 2.5179 2.8046 2.498 3.8488 3.3219
599.48 2.5368 2.8437 2.5542 3.8488 3.3219
657.93 2.5543 2.8803 2.6078 3.8488 3.3219
722.08 2.5705 2.9145 2.6586 3.8488 3.3219
792.48 2.5854 2.9464 2.7066 3.8488 3.3219
869.75 2.5991 2.976 2.7519 3.8488 3.3219
954.55 2.6117 3.0036 2.7945 3.8488 3.3219
1047.6 2.6233 3.0291 2.8344 3.8488 3.3219
1149.8 2.634 3.0528 2.8719 3.8488 3.3219
1261.9 2.6438 3.0747 2.9069 3.8488 3.3219
1384.9 2.6528 3.0949 2.9395 3.8488 3.3219
1519.9 2.661 3.1135 2.9699 3.8488 3.3219
1668.1 2.6686 3.1307 2.9981 3.8488 3.3219
1830.7 2.6755 3.1465 3.0243 3.8488 3.3219
2009.2 2.6818 3.1611 3.0486 3.8488 3.3219
2205.1 2.6876 3.1745 3.071 3.8488 3.3219
2420.1 2.6929 3.1867 3.0917 3.8488 3.3219
2656.1 2.6978 3.198 3.1109 3.8488 3.3219
2915.1 2.7022 3.2084 3.1286 3.8488 3.3219
3199.3 2.7063 3.2179 3.1448 3.8488 3.3219
3511.2 2.71 3.2266 3.1598 3.8488 3.3219
3853.5 2.7134 3.2345 3.1735 3.8488 3.3219
4229.2 2.7165 3.2418 3.1862 3.8488 3.3219
4641.6 2.7193 3.2485 3.1978 3.8488 3.3219
5094.1 2.7219 3.2546 3.2084 3.8488 3.3219
5590.8 2.7242 3.2602 3.2182 3.8488 3.3219
6135.9 2.7264 3.2653 3.2272 3.8488 3.3219
6734.2 2.7284 3.2699 3.2354 3.8488 3.3219
7390.7 2.7301 3.2742 3.2429 3.8488 3.3219
8111.3 2.7318 3.2781 3.2497 3.8488 3.3219
8902.2 2.7333 3.2817 3.256 3.8488 3.3219
9770.1 2.7346 3.2849 3.2618 3.8488 3.3219
10723 2.7359 3.2879 3.267 3.8488 3.3219
11768 2.737 3.2906 3.2718 3.8488 3.3219
12915 2.738 3.293 3.2762 3.8488 3.3219
14175 2.739 3.2953 3.2802 3.8488 3.3219
15557 2.7398 3.2973 3.2839 3.8488 3.3219
17074 2.7406 3.2992 3.2872 3.8488 3.3219
18738 2.7413 3.3009 3.2903 3.8488 3.3219
20565 2.742 3.3025 3.2931 3.8488 3.3219
22570 2.7425 3.3039 3.2956 3.8488 3.3219
24771 2.7431 3.3052 3.2979 3.8488 3.3219
27186 2.7436 3.3064 3.3001 3.8488 3.3219
29836 2.744 3.3075 3.302 3.8488 3.3219
32745 2.7444 3.3084 3.3037 3.8488 3.3219
35938 2.7448 3.3093 3.3054 3.8488 3.3219
39442 2.7451 3.3102 3.3068 3.8488 3.3219
43288 2.7455 3.3109 3.3082 3.8488 3.3219
47508 2.7457 3.3116 3.3094 3.8488 3.3219
52140 2.746 3.3122 3.3105 3.8488 3.3219
57224 2.7462 3.3128 3.3115 3.8488 3.3219
62803 2.7464 3.3133 3.3124 3.8488 3.3219
68926 2.7466 3.3137 3.3133 3.8488 3.3219
75646 2.7468 3.3142 3.314 3.8488 3.3219
83022 2.747 3.3146 3.3147 3.8488 3.3219
91116 2.7471 3.3149 3.3154 3.8488 3.3219
1e+05 2.7473 3.3152 3.316 3.8488 3.3219


==> matlab_figures/SinL.csv <==
1 1 NaN NaN 1 NaN NaN 1 NaN NaN
2 5 3 6 2 NaN NaN 2 NaN NaN
3 7.6667 5 9.5 3 NaN NaN 3 NaN NaN
4 10.524 7 13 4 NaN NaN 4 NaN NaN
5 13.419 9 16.5 6.1333 5.25 7.3167 5 NaN NaN
6 16.313 11 20 7.2839 6.5 8.98 6 NaN NaN
7 19.201 13 23.5 8.5522 7.75 10.643 7 NaN NaN
8 22.085 15 27 9.8963 9 12.307 8 NaN NaN
9 24.969 17 30.5 11.277 10.25 13.97 9 NaN NaN
10 27.853 19 34 12.666 11.5 15.633 10 NaN NaN
11 30.738 21 37.5 14.051 12.75 17.297 11 NaN NaN
12 33.624 23 41 15.427 14 18.96 12 NaN NaN
13 36.51 25 44.5 16.794 15.25 20.623 13 NaN NaN
14 39.395 27 48 18.156 16.5 22.287 14 NaN NaN
15 42.281 29 51.5 19.516 17.75 23.95 15 NaN NaN
16 45.167 31 55 20.878 19 25.613 16 NaN NaN
17 48.052 33 58.5 22.241 20.25 27.277 18 17.062 19.063
18 50.937 35 62 23.606 21.5 28.94 19 18.125 20.243
19 53.823 37 65.5 24.974 22.75 30.603 20.001 19.188 21.423
20 56.708 39 69 26.344 24 32.267 21.003 20.25 22.603
21 59.593 41 72.5 27.715 25.25 33.93 22.007 21.312 23.783
22 62.478 43 76 29.085 26.5 35.593 23.017 22.375 24.963
23 65.364 45 79.5 30.456 27.75 37.257 24.035 23.438 26.143
24 68.249 47 83 31.826 29 38.92 25.064 24.5 27.324
25 71.134 49 86.5 33.195 30.25 40.583 26.108 25.562 28.504
26 74.02 51 90 34.564 31.5 42.247 27.169 26.625 29.684
27 76.905 53 93.5 35.931 32.75 43.91 28.248 27.688 30.864
28 79.791 55 97 37.298 34 45.573 29.345 28.75 32.044
29 82.676 57 100.5 38.664 35.25 47.237 30.459 29.812 33.224
30 85.562 59 104 40.03 36.5 48.9 31.586 30.875 34.404
31 88.447 61 107.5 41.396 37.75 50.563 32.722 31.938 35.585
32 91.333 63 111 42.761 39 52.227 33.862 33 36.765


==> matlab_figures/avgperf_inK.csv <==
1 0.3978 0.29624 0.28576
2 0.65935 0.47221 0.4393
3 0.82742 0.60401 0.53605
4 0.92259 0.71387 0.60413
5 0.9692 0.80529 0.65683
6 0.98905 0.87665 0.70149
7 0.9965 0.9276 0.74237
8 0.99898 0.96065 0.78162
9 0.99973 0.98017 0.81978
10 0.99993 0.99071 0.85618
11 0.99999 0.99594 0.88957
12 1 0.99834 0.9187
13 1 0.99936 0.94273
14 1 0.99977 0.96143
15 1 0.99992 0.97518
16 1 0.99997 0.98473
17 1 0.99999 0.99102
18 1 1 0.99494
19 1 1 0.99727
20 1 1 0.99859

